Towards Improving Solution Dominance with Incomparability Conditions: A case-study using Generator Itemset Mining

Finding interesting patterns is a challenging task in data mining. Constraint based mining is a well-known approach to this, and one for which constraint programming has been shown to be a well-suited and generic framework. Dominance programming has been proposed as an extension that can capture an even wider class of constraint-based mining problems, by allowing to compare relations between patterns. In this paper, in addition to specifying a dominance relation, we introduce the ability to specify an incomparability condition. Using these two concepts we devise a generic framework that can do a batch-wise search that avoids checking incomparable solutions. We extend the ESSENCE language and underlying modelling pipeline to support this. We use generator itemset mining problem as a test case and give a declarative specification for that. We also present preliminary experimental results on this specific problem class with a CP solver backend to show that using the incomparability condition during search can improve the efficiency of dominance programming and reduces the need for post-processing to filter dominated solutions.

==> modref-filtered.csv <==
Exp_name, solver, sols, solver_time_mean, block, solver_calls
hu_gen_audio_40,minion D+I,1808,1234.344875,34677,65
hu_gen_aus_40,minion D+I,18,7961.50953,699,51
hu_gen_aus_50,minion D+I,4488,734.531164,190161,49
hu_gen_german_20,minion D+I,6,11295.04785,161,38
hu_gen_german_30,minion D+I,144,2105.29063,4214,38
hu_gen_german_40,minion D+I,2338,478.61301,75112,38
hu_gen_german_50,minion D+I,398,116.54,9954,30
hu_gen_german_50,minion D,398,4729.19134,79401,399
hu_gen_german_50,minion_ordered D,398,4382.17126,79401,399
hu_gen_heart_30,minion D+I,21,4529.581095,710,45
hu_gen_heart_40,minion D+I,4928,792.988346,186202,45
hu_gen_heart_50,minion D+I,527,57.879586,17461,39
hu_gen_heart_50,minion D,527,3327.64935,139128,528
hu_gen_heart_50,minion_ordered D,527,3324.67455,139128,528
hu_gen_hepatit_20,minion D+I,1819,4892.463265,38811,34
hu_gen_hepatit_30,minion D+I,586,487.855291,14458,34
hu_gen_hepatit_40,minion D+I,9231,170.154696,266804,34
hu_gen_hepatit_50,minion D+I,3610,31.956244,108546,34
hu_gen_hepatit_50,minion D,3610,12510.52905,6517855,3611
hu_gen_hepatit_50,minion_ordered D,3610,12059.16388,6517855,3611
hu_gen_krvskp_40,minion D+I,1230,9967.50219,28051,36
hu_gen_krvskp_50,minion D+I,427,5171.46141,9728,35
hu_gen_lymph_10,minion D+I,2391,940.832498,34299,27
hu_gen_lymph_20,minion D+I,12996,511.671855,227878,27
hu_gen_lymph_30,minion D+I,9811,160.002181,192797,27
hu_gen_lymph_40,minion D+I,4181,43.379647,89209,27
hu_gen_lymph_50,minion D+I,1044,8.158526,20259,23
hu_gen_lymph_50,minion D,1044,563.315934,545490,1045
hu_gen_lymph_50,minion_ordered D,1044,570.840285,545490,1045
hu_gen_tumor_20,minion D+I,1998,6.242543,19339,15
hu_gen_tumor_20,minion D,1998,4621.019907,1997001,1999
hu_gen_tumor_20,minion_ordered D,1998,3416.568925,1997001,1999
hu_gen_tumor_30,minion D+I,1191,3.855307,11244,15
hu_gen_tumor_30,minion D,1191,1326.164529,709836,1192
hu_gen_tumor_30,minion_ordered D,1191,978.218468,709836,1192
hu_gen_tumor_40,minion D+I,310,2.050752,3021,15
hu_gen_tumor_40,minion D,310,122.040341,48205,311
hu_gen_tumor_40,minion_ordered D,310,94.629675,48205,311
hu_gen_tumor_50,minion D+I,61,1.617367,554,14
hu_gen_tumor_50,minion D,61,18.474895,1891,62
hu_gen_tumor_50,minion_ordered D,61,15.300221,1891,62
hu_gen_vote_10,minion D+I,9962,76.282738,109203,16
hu_gen_vote_20,minion D+I,2983,21.267541,33929,16
hu_gen_vote_20,minion D,2983,16142.81723,4450636,2984
hu_gen_vote_30,minion D+I,268,8.491097,3243,16
hu_gen_vote_30,minion D,268,365.307978,36046,269
hu_gen_vote_30,minion_ordered D,268,268.432891,36046,269
hu_gen_vote_40,minion D+I,5,4.904419,63,16
hu_gen_vote_40,minion D,5,4.646696,15,6
hu_gen_vote_40,minion_ordered D,5,3.08316,15,6
hu_gen_zoo_20,minion D+I,4286,24.322207,45002,16
hu_gen_zoo_30,minion D+I,1132,2.266143,11959,16
hu_gen_zoo_30,minion D,1132,740.213355,641278,1133
hu_gen_zoo_30,minion_ordered D,1132,565.089668,641278,1133
hu_gen_zoo_40,minion D+I,64,0.623385,732,16
hu_gen_zoo_40,minion D,64,11.948772,2080,65
hu_gen_zoo_40,minion_ordered D,64,10.37967,2080,65
hu_gen_zoo_50,minion D+I,7,0.452594,67,14
hu_gen_zoo_50,minion D,7,1.292962,28,8
hu_gen_zoo_50,minion_ordered D,7,1.056897,28,8


==> modref-filtered_ordered.csv <==
,,,cdp1,,,cdp2,,,cdp+i,,,,,,cdp1,,,cdp2,,,cdp+i,
Instance,sols,c1,c1,c1,c2,c2,c2,c3,c3,c3,,Instance,sols,c1,c1,c1,c2,c2,c2,c3,c3,c3
,,time,block,calls,time,block,calls,time,block,calls,,,,time,block,calls,time,block,calls,time,block,calls
audio_40,1808,,,,,,,1234.344875,34677,65,,audio_40,1808,*,*,*,*,*,*,1234.34,34677,65
aus_40,18,,,,,,,7961.50953,699,51,,aus_40,18,*,*,*,*,*,*,7961.51,699,51
aus_50,4488,,,,,,,734.531164,190161,49,,aus_50,4488,*,*,*,*,*,*,734.53,190161,49
german_20,6,,,,,,,11295.04785,161,38,,german_20,6,*,*,*,*,*,*,11295.05,161,38
german_30,144,,,,,,,2105.29063,4214,38,,german_30,144,*,*,*,*,*,*,2105.29,4214,38
german_40,2338,,,,,,,478.61301,75112,38,,german_40,2338,*,*,*,*,*,*,478.61,75112,38
german_50,398,4729.19134,79401,399,4382.17126,79401,399,116.54,9954,30,,german_50,398,4729.19,79401,399,4382.17,79401,399,116.54,9954,30
heart_30,21,,,,,,,4529.581095,710,45,,heart_30,21,*,*,*,*,*,*,4529.58,710,45
heart_40,4928,,,,,,,792.988346,186202,45,,heart_40,4928,*,*,*,*,*,*,792.99,186202,45
heart_50,527,3327.64935,139128,528,3324.67455,139128,528,57.879586,17461,39,,heart_50,527,3327.65,139128,528,3324.67,139128,528,57.88,17461,39
hepatit_20,1819,,,,,,,4892.463265,38811,34,,hepatit_20,1819,*,*,*,*,*,*,4892.46,38811,34
hepatit_30,586,,,,,,,487.855291,14458,34,,hepatit_30,586,*,*,*,*,*,*,487.86,14458,34
hepatit_40,9231,,,,,,,170.154696,266804,34,,hepatit_40,9231,*,*,*,*,*,*,170.15,266804,34
hepatit_50,3610,12510.52905,6517855,3611,12059.16388,6517855,3611,31.956244,108546,34,,hepatit_50,3610,12510.53,6517855,3611,12059.16,6517855,3611,31.96,108546,34
krvskp_40,1230,,,,,,,9967.50219,28051,36,,krvskp_40,1230,*,*,*,*,*,*,9967.5,28051,36
krvskp_50,427,,,,,,,5171.46141,9728,35,,krvskp_50,427,*,*,*,*,*,*,5171.46,9728,35
lymph_10,2391,,,,,,,940.832498,34299,27,,lymph_10,2391,*,*,*,*,*,*,940.83,34299,27
lymph_20,12996,,,,,,,511.671855,227878,27,,lymph_20,12996,*,*,*,*,*,*,511.67,227878,27
lymph_30,9811,,,,,,,160.002181,192797,27,,lymph_30,9811,*,*,*,*,*,*,160,192797,27
lymph_40,4181,,,,,,,43.379647,89209,27,,lymph_40,4181,*,*,*,*,*,*,43.38,89209,27
lymph_50,1044,563.315934,545490,1045,570.840285,545490,1045,8.158526,20259,23,,lymph_50,1044,563.32,545490,1045,570.84,545490,1045,8.16,20259,23
tumor_20,1998,4621.019907,1997001,1999,3416.568925,1997001,1999,6.242543,19339,15,,tumor_20,1998,4621.02,1997001,1999,3416.57,1997001,1999,6.24,19339,15
tumor_30,1191,1326.164529,709836,1192,978.218468,709836,1192,3.855307,11244,15,,tumor_30,1191,1326.16,709836,1192,978.22,709836,1192,3.86,11244,15
tumor_40,310,122.040341,48205,311,94.629675,48205,311,2.050752,3021,15,,tumor_40,310,122.04,48205,311,94.63,48205,311,2.05,3021,15
tumor_50,61,18.474895,1891,62,15.300221,1891,62,1.617367,554,14,,tumor_50,61,18.47,1891,62,15.3,1891,62,1.62,554,14
vote_10,9962,,,,,,,76.282738,109203,16,,vote_10,9962,*,*,*,*,*,*,76.28,109203,16
vote_20,2983,16142.81723,4450636,2984,,,,21.267541,33929,16,,vote_20,2983,16142.82,4450636,2984,*,*,*,21.27,33929,16
vote_30,268,365.307978,36046,269,268.432891,36046,269,8.491097,3243,16,,vote_30,268,365.31,36046,269,268.43,36046,269,8.49,3243,16
vote_40,5,4.646696,15,6,3.08316,15,6,4.904419,63,16,,vote_40,5,4.65,15,6,3.08,15,6,4.9,63,16
zoo_20,4286,,,,,,,24.322207,45002,16,,zoo_20,4286,*,*,*,*,*,*,24.32,45002,16
zoo_30,1132,740.213355,641278,1133,565.089668,641278,1133,2.266143,11959,16,,zoo_30,1132,740.21,641278,1133,565.09,641278,1133,2.27,11959,16
zoo_40,64,11.948772,2080,65,10.37967,2080,65,0.623385,732,16,,zoo_40,64,11.95,2080,65,10.38,2080,65,0.62,732,16
zoo_50,7,1.292962,28,8,1.056897,28,8,0.452594,67,14,,zoo_50,7,1.29,28,8,1.06,28,8,0.45,67,14

